Investigating Pulsating Variables and Eclipsing Binaries in NGC 2126 using Ground and Space-based Photometry, Astrometry, Spectroscopy and Modeling

Pulsating variables are prevalent in the classical {\delta} Scuti instability strip of intermediate-age open star clusters. The cluster membership of these stars facilitates a comparative analysis of their evolution in analogous environments. In this study, we integrate ground-based observations, TESS Full Frame Images (FFIs), and Gaia DR3 data to investigate variable stars in the intermediate-age open star cluster NGC 2126. We performed ground-based time-series observations of NGC 2126 to identify variable stars within its vicinity. Next, we determined the membership of these stars using parallax and the proper motions from Gaia DR3 archive. Then, we searched the TESS Full Frame Images (FFIs) for counterparts to the variables identified above and performed their frequency analysis and classification. Finally, we modeled the light curves (LCs) of detected eclipsing binaries (EBs), including V551 Aur, which has a pulsating component. We found 25 members and 85 field variable stars. In TESS FFIs, we found LCs for 11 known variables and a new rotational variable. We determined that the pulsating EB V551 Aur is a member of the cluster. The low- and medium-resolution spectra revealed the line profile variation and the basic parameters for the star, respectively. Simultaneous modeling of the eclipses and the embedded pulsations resulted in improved orbital parameters for the binary system. We also report the determination of orbital parameters for the previously uncharacterized EB system UCAC4 700-043174.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
